SHORTSTACK: Distributed, Fault-tolerant, Oblivious Data Access

Many applications that benefit from data offload to cloud services operate on private data. A now-long line of work has shown that, even when data is offloaded in an encrypted form, an adversary can learn sensitive information by analyzing data access patterns. Existing techniques for oblivious data access-that protect against access pattern attacks-require a centralized and stateful trusted proxy to orchestrate data accesses from applications to cloud services. We show that, in failure-prone deployments, such a centralized and stateful proxy results in violation of oblivious data access security guarantees and/or system unavailability. We thus initiate the study of distributed, fault-tolerant, oblivious data access. We present SHORTSTACK, a distributed proxy architecture for oblivious data access in failure-prone deployments. SHORTSTACK achieves the classical obliviousness guarantee--access patterns observed by the adversary being independent of the input--even under a powerful passive persistent adversary that can force failure of arbitrary (bounded-sized) subset of proxy servers at arbitrary times. We also introduce a security model that enables studying oblivious data access with distributed, failure-prone, servers. We provide a formal proof that SHORTSTACK enables oblivious data access under this model, and show empirically that SHORTSTACK performance scales near-linearly with number of distributed proxy servers.

==> data/a-bottlenecks.txt <==
X	L1	L2	L3
1	112210	51289	38437
2	152751	96070	75888
3	152751	138805	114902
4	152751	151085	151085


==> data/a-lat.txt <==
X	Shorstack	Pancake	InsecureBaseline
1	13296.1	6512.3	4344.08
2	13317.1		4438.48
3	13345.2		4471.41
4	13533.2		4498.83


==> data/a-singleproxy.txt <==
BW  Xput
1	38174
2	76501
3	114689
4	150848
5	184087
6	220771
7	247722
8	281812
9	287634
10	286886
11	289015
12	285114
13	283309
14	286102


==> data/a-skew.txt <==
X	0.99	0.8	0.4	0.2
1	38437	38388	38357	38374
2	75888	76506	76857	76907
3	114902	114736	115110	114839
4	151085	152525	152560	152560


==> data/a-xput-beefy.txt <==
X	Shorstack	Pancake	EcryptedBaseline
1	215179	286102	581604
2	408319		1152249
3	603882		1734979
4	753126		2309170


==> data/a-xput.txt <==
X	Shorstack	Pancake	EcryptedBaseline
1	38437	37875	230517
2	75888		460999
3	114902		684192
4	151085		919690


==> data/c-bottlenecks.txt <==
X	L1	L2	L3
1	112319	50414	38597
2	151822	94225	76975
3	151822	139692	114373
4	151822	150523	151721


==> data/c-singleproxy.txt <==
BW  Xput
1	38216
2	77014
3	114909
4	150108
5	185200
6	221054
7	246547
8	285205
9	323597
10	330071
11	329139
12	327335
13	330516
14	325834

==> data/c-xput-beefy.txt <==
X	Shorstack	Pancake	EcryptedBaseline
1	222530	325834	616825
2	430814		1229435
3	579138		1839069
4	765552		2443330


==> data/c-xput.txt <==
X	Shorstack	Pancake	EcryptedBaseline
1	38480	38156	115588
2	76771		230254
3	114373		345190
4	149617		459439


==> data/l1-failure.txt <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
12800.000000
49600.000000
71800.000000
123100.000000
188100.000000
154000.000000
155100.000000
152100.000000
143900.000000
146900.000000
164600.000000
157800.000000
163000.000000
149200.000000
149500.000000
159200.000000
156600.000000
154600.000000
155900.000000
152800.000000
158200.000000
152500.000000
140200.000000
154600.000000
159600.000000
156000.000000
158200.000000
160800.000000
157600.000000
159000.000000
159200.000000
153100.000000
153700.000000
152300.000000
159300.000000
148200.000000
153300.000000
155200.000000
147000.000000
151500.000000
160800.000000
157000.000000
156100.000000
152000.000000
153400.000000
153700.000000
151000.000000
155800.000000
156400.000000
160000.000000
158300.000000
154200.000000
164700.000000
153700.000000
156400.000000
158500.000000
160300.000000
147800.000000
155200.000000
156900.000000
147600.000000
152400.000000
158600.000000
149600.000000
157100.000000
151400.000000
152100.000000
147000.000000
152100.000000
153200.000000
148400.000000
148900.000000
148500.000000
158400.000000
155200.000000
155800.000000
160100.000000
158500.000000
152100.000000
154000.000000
151900.000000
152700.000000
151500.000000
157700.000000
157600.000000
157700.000000
154000.000000
159600.000000
158900.000000
153500.000000
153300.000000
150700.000000
152300.000000
158700.000000
148000.000000
144400.000000
145300.000000
158100.000000
146800.000000
153200.000000
152200.000000
145800.000000
154100.000000
152100.000000
144500.000000
151100.000000
151500.000000
153800.000000
156300.000000
154900.000000
160400.000000
159300.000000
155600.000000
158300.000000
151600.000000
159600.000000
156300.000000
152100.000000
156100.000000
157400.000000
151600.000000
149600.000000
152200.000000
149400.000000
150800.000000
158100.000000
154800.000000
160100.000000
158700.000000
152100.000000
153800.000000
158400.000000
146900.000000
155500.000000
150300.000000
160300.000000
154400.000000
156000.000000
157700.000000
156500.000000
147400.000000
154500.000000
159600.000000
150800.000000
154900.000000
149100.000000
153100.000000
147200.000000
148300.000000
145800.000000
151200.000000
152900.000000
154800.000000
149800.000000
153000.000000
156500.000000
148600.000000
143500.000000
157300.000000
156200.000000
150300.000000
153200.000000
158200.000000
154300.000000
153500.000000
153600.000000
156900.000000
156800.000000
151600.000000
148400.000000
146500.000000
144800.000000
148800.000000
150400.000000
148500.000000
143100.000000
150400.000000
153800.000000
142800.000000
149400.000000
147900.000000
154100.000000
147000.000000
152100.000000
152700.000000
159900.000000
154800.000000
157900.000000
158300.000000
149000.000000
150600.000000
151200.000000
152800.000000
157800.000000
155900.000000
159600.000000
156700.000000
152200.000000
148400.000000
154600.000000
153100.000000
151900.000000
152600.000000
151800.000000
153000.000000
148000.000000
146800.000000
146300.000000
149900.000000
153600.000000
155300.000000
150600.000000
155800.000000
153800.000000
148800.000000
154600.000000
157300.000000
149800.000000
155800.000000
158700.000000
155800.000000
154600.000000
152900.000000
160300.000000
154000.000000
160500.000000
151100.000000
161500.000000
149700.000000
157400.000000
154500.000000
151300.000000
154200.000000
153100.000000
158900.000000
151600.000000
156200.000000
157500.000000
157400.000000
152200.000000
158900.000000
159100.000000
159700.000000
159000.000000
154700.000000
159800.000000
157100.000000
152800.000000
153100.000000
160300.000000
149500.000000
155100.000000
148800.000000
153700.000000
149800.000000
152900.000000
148100.000000
152300.000000
153300.000000
154100.000000
155300.000000
154800.000000
156900.000000
152900.000000
154100.000000
152400.000000
151400.000000
150400.000000
151900.000000
136200.000000
141900.000000
148800.000000
143900.000000
151300.000000
147200.000000
147600.000000
138500.000000
144700.000000
145500.000000
159800.000000
150000.000000
147500.000000
154700.000000
152200.000000
153900.000000
155200.000000
156600.000000
154000.000000
157500.000000
153000.000000
155600.000000
156300.000000
151900.000000
160000.000000
151800.000000
153800.000000
156700.000000
158400.000000
152600.000000
150800.000000
158200.000000
158600.000000
150000.000000
158400.000000
157800.000000
155700.000000
152200.000000
160400.000000
154000.000000
155900.000000
153400.000000
162600.000000
154900.000000
155300.000000
158600.000000
155800.000000
152300.000000
155400.000000
154800.000000
152500.000000
149500.000000
150500.000000
163600.000000
150200.000000
144700.000000
153200.000000
160000.000000
153500.000000
152400.000000
157500.000000
159900.000000
152100.000000
157300.000000
151900.000000
155500.000000
156500.000000
156900.000000
151700.000000
152200.000000
156800.000000
156300.000000
152100.000000
154600.000000
155600.000000
155800.000000
154900.000000
159100.000000
156800.000000
156300.000000
155700.000000
152700.000000
151500.000000
155400.000000
153400.000000
155300.000000
152000.000000
158500.000000
156200.000000
150000.000000
156200.000000
155500.000000
160000.000000
151800.000000
160300.000000
148400.000000
157500.000000
160600.000000
151800.000000
160200.000000
155100.000000
158900.000000
158400.000000
144800.000000
160400.000000
156100.000000
155200.000000
156500.000000
156800.000000
156200.000000
158800.000000
152000.000000
153300.000000
155300.000000
153700.000000
152700.000000
160900.000000
152100.000000
151600.000000
156100.000000
151900.000000
150200.000000
161500.000000
151300.000000
153200.000000
157200.000000
152900.000000
157400.000000
151800.000000
154400.000000
157800.000000
152600.000000
151800.000000
150100.000000
158800.000000
151100.000000
155200.000000
155200.000000
150500.000000
151800.000000
160000.000000
148800.000000
154800.000000
156700.000000
157600.000000
148100.000000
154300.000000
154600.000000
154700.000000
155900.000000
156100.000000
152000.000000
156000.000000
151700.000000
147700.000000
155200.000000
157800.000000
146300.000000
156900.000000
155500.000000
145600.000000
150100.000000
149100.000000
155000.000000
149900.000000
157800.000000
158400.000000
155500.000000
153800.000000
156200.000000
153200.000000
155000.000000
159800.000000
159400.000000
153800.000000
156800.000000
156700.000000
155800.000000
157200.000000
151000.000000
152700.000000
154400.000000
154800.000000
161000.000000
152400.000000
159500.000000
157200.000000
148100.000000
157100.000000
153600.000000
152100.000000
153500.000000
154800.000000
155500.000000
158300.000000
153200.000000
151000.000000
161400.000000
156500.000000
158600.000000
155400.000000
152700.000000
161300.000000
158300.000000
154800.000000
154100.000000
162400.000000
146500.000000
159700.000000
150200.000000
150100.000000
159300.000000
157100.000000
151100.000000
157800.000000
158100.000000
160300.000000
152900.000000
150900.000000
153500.000000
154900.000000
151100.000000
158100.000000
156000.000000
156200.000000
153800.000000
159300.000000
155800.000000
153300.000000
157400.000000
152500.000000
156900.000000
151200.000000
153400.000000
159300.000000
156400.000000
155100.000000
153900.000000
155900.000000
152400.000000
151700.000000
155800.000000
154200.000000
155700.000000
156100.000000
160100.000000
159500.000000
151900.000000
152600.000000
155600.000000
153700.000000
159000.000000
149900.000000
160100.000000
155200.000000
158100.000000
152300.000000
153900.000000
152700.000000
158200.000000
150700.000000
154700.000000
158900.000000
153600.000000
156400.000000
166700.000000
151800.000000
153900.000000
159800.000000
154800.000000
155300.000000
155400.000000
160900.000000
156100.000000
155600.000000
158500.000000
154600.000000
155200.000000
157700.000000
152900.000000
154800.000000
153300.000000
150000.000000
149800.000000
156200.000000
145700.000000
156100.000000
152500.000000
156600.000000
155800.000000
157600.000000
154800.000000
153800.000000
152200.000000
159400.000000
154300.000000
153900.000000
158500.000000
154000.000000
157000.000000
155800.000000
156700.000000
153900.000000
159900.000000
158100.000000
155900.000000
154500.000000
154100.000000
150400.000000
155300.000000
155500.000000
154700.000000
153500.000000
154900.000000
156400.000000
155900.000000
151800.000000
158900.000000
155700.000000
153400.000000
151100.000000
160400.000000
152600.000000
154900.000000
153900.000000
158000.000000
160100.000000
151200.000000
154800.000000
153900.000000
155200.000000
151300.000000
159700.000000
149100.000000
162000.000000
156900.000000
151700.000000
154600.000000
154200.000000
155000.000000
161100.000000
146900.000000
161400.000000
150600.000000
158300.000000
154800.000000
153200.000000
157000.000000
157400.000000
154300.000000
153200.000000
157600.000000
152500.000000
156200.000000
157700.000000
149100.000000
160400.000000
149700.000000
156500.000000
155100.000000
151700.000000
156300.000000
151200.000000
158500.000000
156900.000000
153800.000000
155600.000000
157300.000000
153400.000000
157000.000000
154100.000000
153000.000000
154300.000000
158000.000000
153300.000000
160600.000000
151100.000000
152700.000000
162200.000000
160000.000000
150000.000000
154000.000000
155400.000000
159100.000000
154700.000000
150100.000000
150800.000000
157200.000000
156800.000000
154100.000000
155300.000000
158800.000000
155300.000000
153800.000000
155000.000000
155900.000000
155900.000000
154300.000000
152700.000000
155600.000000
155200.000000
153500.000000
155800.000000
158500.000000
152600.000000
157100.000000
157800.000000
155000.000000
152500.000000
152200.000000
158100.000000
155200.000000
154600.000000
160200.000000
155300.000000
159200.000000
156500.000000
155700.000000
156900.000000
151900.000000
158000.000000
155100.000000
153400.000000
155900.000000
153400.000000
158400.000000
152200.000000
157300.000000
155500.000000
156100.000000
156300.000000
153100.000000
154300.000000
151400.000000
155400.000000
154800.000000
150100.000000
156800.000000
151900.000000
154100.000000
156100.000000
153500.000000
156700.000000
150900.000000
154100.000000
148000.000000
155100.000000
155400.000000
157800.000000
154100.000000
152200.000000
155400.000000
154500.000000
150300.000000
154700.000000
151400.000000
155800.000000
159800.000000
151700.000000
148900.000000
154900.000000
156700.000000
157800.000000
155600.000000
153500.000000
151700.000000
159200.000000
150100.000000
157100.000000
156600.000000
153400.000000
156400.000000
154300.000000
153000.000000
158600.000000
151300.000000
154900.000000
153800.000000
159900.000000
161200.000000
152400.000000
150700.000000
148100.000000
161300.000000
153000.000000
157500.000000
154800.000000
148500.000000
154200.000000
156400.000000
153200.000000
157100.000000
157400.000000
148500.000000
161200.000000
153600.000000
147300.000000
156400.000000
153500.000000
153200.000000
152300.000000
157000.000000
150300.000000
157500.000000
151800.000000
158500.000000
157000.000000
151300.000000
152500.000000
163000.000000
150700.000000
153800.000000
154700.000000
153600.000000
158600.000000
152700.000000
152600.000000
156400.000000
157100.000000
155000.000000
158600.000000
147700.000000
161500.000000
159200.000000
152400.000000
156600.000000
158000.000000
157700.000000
154300.000000
151100.000000
162600.000000
155700.000000
158000.000000
153400.000000
154500.000000
158200.000000
149000.000000
151400.000000
160700.000000
144500.000000
152700.000000
154200.000000
153500.000000
150900.000000
150600.000000
157100.000000
156100.000000
158300.000000
156200.000000
158600.000000
153300.000000
153600.000000
157700.000000
155200.000000
160400.000000
154800.000000
149900.000000
153400.000000
154300.000000
156600.000000
156700.000000
151000.000000
157600.000000
150500.000000
155200.000000
161900.000000
158100.000000
151600.000000
156600.000000
157700.000000
151100.000000
152800.000000
154700.000000
155300.000000
152800.000000
152700.000000
153100.000000
154400.000000
152400.000000
151800.000000
158200.000000
154800.000000
160100.000000
156000.000000
154600.000000
154500.000000
156300.000000
159600.000000
157500.000000
157000.000000
156200.000000
157400.000000
154300.000000
158800.000000
155900.000000
158200.000000
157200.000000
156200.000000
152700.000000
149000.000000
155400.000000
150200.000000
153700.000000
153000.000000
153300.000000
151100.000000
153800.000000
148000.000000
150800.000000
159100.000000
156500.000000
153000.000000
152900.000000
151100.000000
155200.000000
155400.000000
154100.000000
151700.000000
151700.000000
156800.000000
153200.000000
154800.000000
159800.000000
151500.000000
159500.000000
153900.000000
158400.000000
153200.000000
155900.000000
150500.000000
151700.000000
154200.000000
151700.000000
151900.000000
155100.000000
157000.000000
151600.000000
155800.000000
152500.000000
156300.000000
158500.000000
152300.000000
155000.000000
156500.000000
158100.000000
149600.000000
159200.000000
163200.000000
152700.000000
154600.000000
153900.000000
158100.000000
149500.000000
156100.000000
151000.000000
164100.000000
152100.000000
153600.000000
159100.000000
158300.000000
155400.000000
156800.000000
159100.000000
153600.000000
156900.000000
155600.000000
154400.000000
158900.000000
148800.000000
159500.000000
156800.000000
154000.000000
157700.000000
153400.000000
155200.000000
155200.000000
150500.000000
156700.000000
155800.000000
151200.000000
161200.000000
152200.000000
156900.000000
159100.000000
160000.000000
153800.000000
154100.000000
152700.000000
155600.000000
153000.000000
159400.000000
152200.000000
154200.000000
155300.000000
154600.000000
157100.000000
153000.000000
155900.000000
156100.000000
156800.000000
152900.000000
153200.000000
154700.000000
157000.000000
157400.000000
152200.000000
152400.000000
154800.000000
154000.000000
157500.000000
153000.000000
157300.000000
151300.000000
161100.000000
149900.000000
165000.000000
151700.000000
158500.000000
157800.000000
152300.000000
156000.000000
151600.000000
158600.000000
153900.000000
153400.000000
154500.000000
152300.000000
157900.000000
154700.000000
153700.000000
155100.000000
152900.000000
156400.000000
158900.000000
154200.000000
151900.000000
155300.000000
158500.000000
151800.000000
155700.000000
156800.000000
153800.000000
156800.000000
152700.000000
156400.000000
156800.000000
152000.000000
157200.000000
155500.000000
154200.000000
158600.000000
157900.000000
157200.000000
156000.000000
151700.000000
159200.000000
152900.000000
156400.000000
156600.000000
154000.000000
159200.000000
156800.000000
156700.000000
148700.000000
155600.000000
157200.000000
158500.000000
151800.000000
158200.000000
154000.000000
154100.000000
154400.000000
155500.000000
154600.000000
150300.000000
154300.000000
163700.000000
153100.000000
153200.000000
153200.000000
162500.000000
148200.000000
155300.000000
153300.000000
156300.000000
153500.000000
156100.000000
151800.000000
153800.000000
162400.000000
148000.000000
156200.000000
157200.000000
149700.000000
154500.000000
159500.000000
149800.000000
152400.000000
156500.000000
155800.000000
151300.000000
157000.000000
156400.000000
156200.000000
156200.000000
151900.000000
153900.000000
157000.000000
154900.000000
155400.000000
156000.000000
152800.000000
153500.000000
158000.000000
154400.000000
152600.000000
154100.000000
152600.000000
156800.000000
151500.000000
154200.000000
153000.000000
153800.000000
156800.000000
150600.000000
159800.000000
158300.000000
154800.000000
155200.000000
157500.000000
150700.000000
159400.000000
152500.000000
156900.000000
157000.000000
159400.000000
149600.000000
155500.000000
156200.000000
157800.000000
153700.000000
157300.000000
155900.000000
156700.000000
157500.000000
150400.000000
154800.000000
155500.000000
157700.000000
152100.000000
149600.000000
165000.000000
154200.000000
153000.000000
156300.000000
155200.000000
155600.000000
155500.000000
155000.000000
155700.000000
161500.000000
157000.000000
152700.000000
154800.000000
157800.000000
153700.000000
154400.000000
152400.000000
154400.000000
157000.000000
152200.000000
154900.000000
159900.000000
151300.000000
155400.000000
152700.000000
156200.000000
159200.000000
153400.000000
155700.000000
154700.000000
157500.000000
153800.000000
157800.000000
151400.000000
161800.000000
154400.000000
155100.000000
158100.000000
156100.000000
154400.000000
156000.000000
153400.000000
156300.000000
153500.000000
153200.000000
153800.000000
159100.000000
155100.000000
150200.000000
156200.000000
152100.000000
153300.000000
157600.000000
152700.000000
149900.000000
155900.000000
153600.000000
150900.000000
157300.000000
155400.000000
150900.000000
155600.000000
156700.000000
149800.000000
159700.000000
151100.000000
154800.000000
153400.000000
154100.000000
153200.000000
149400.000000
156300.000000
151300.000000
151700.000000
154000.000000
151800.000000
149100.000000
151200.000000
155600.000000
151300.000000
159200.000000
155700.000000
155800.000000
157400.000000
152200.000000
156300.000000
158400.000000
160500.000000
153800.000000
156400.000000
153900.000000
157400.000000
152500.000000
154700.000000
149700.000000
160300.000000
151400.000000
149500.000000
153800.000000
153800.000000
155600.000000
152300.000000
153400.000000
151200.000000
152800.000000
151600.000000
155500.000000
149500.000000
155300.000000
148600.000000
155100.000000
153200.000000
155900.000000
152000.000000
155600.000000
158000.000000
154800.000000
152600.000000
153900.000000
158700.000000
157700.000000
151300.000000
157200.000000
157700.000000
156100.000000
154400.000000
156100.000000
158100.000000
153200.000000
155500.000000
159600.000000
152100.000000
156700.000000
156400.000000
156300.000000
150800.000000
157300.000000
153800.000000
155200.000000
153100.000000
152800.000000
153900.000000
150700.000000
160400.000000
150500.000000
154600.000000
149500.000000
158200.000000
150500.000000
149500.000000
156200.000000
156200.000000
147700.000000
158400.000000
157200.000000
153500.000000
152800.000000
156000.000000
158800.000000
151500.000000
157300.000000
155700.000000
154900.000000
155400.000000
154000.000000
155200.000000
152800.000000
160400.000000
152700.000000
154900.000000
150100.000000
160200.000000
147000.000000
153800.000000
154300.000000
152000.000000
159400.000000
149900.000000
153600.000000
155000.000000
150000.000000
157700.000000
155000.000000
149700.000000
156000.000000
156500.000000
153200.000000
156100.000000
154800.000000
157300.000000
151400.000000
149800.000000
157300.000000
157900.000000
154100.000000
153300.000000
157000.000000
152900.000000
154300.000000
152400.000000
156000.000000
154100.000000
156000.000000
154100.000000
155300.000000
152300.000000
151200.000000
155600.000000
154400.000000
152000.000000
155200.000000
151300.000000
154300.000000
158000.000000
153700.000000
150200.000000
154000.000000
153200.000000
156200.000000
153800.000000
155200.000000
155300.000000
152700.000000
156000.000000
154100.000000
153100.000000
153300.000000
148000.000000
153700.000000
152200.000000
156700.000000
147200.000000
151400.000000
155700.000000
154500.000000
157600.000000
153500.000000
155800.000000
153700.000000
151600.000000
157300.000000
157000.000000
153400.000000
154400.000000
155000.000000
156000.000000
153100.000000
156200.000000
155500.000000
157100.000000
156600.000000
151900.000000
159300.000000
152400.000000
157400.000000
159700.000000
157400.000000
152800.000000
156400.000000
151100.000000
157100.000000
157300.000000
152700.000000
159400.000000
151800.000000
158300.000000
156800.000000
155100.000000
156100.000000
158900.000000
152000.000000
153300.000000
160300.000000
152700.000000
150200.000000
152400.000000
160900.000000
150600.000000
154400.000000
150400.000000
157400.000000
157600.000000
154600.000000
157700.000000
153500.000000
157000.000000
155000.000000
157200.000000
160900.000000
153100.000000
154800.000000
155000.000000
154400.000000
154300.000000
155900.000000
154200.000000
160500.000000
148000.000000
152100.000000
150400.000000
151600.000000
155500.000000
149100.000000
155900.000000
148300.000000
154900.000000
152000.000000
148200.000000
156400.000000
149000.000000
155800.000000
154000.000000
150500.000000
158200.000000
149700.000000
162300.000000
154200.000000
152600.000000
152800.000000
155700.000000
146700.000000
154500.000000
153700.000000
154700.000000
157500.000000
156600.000000
154100.000000
157600.000000
153300.000000
160100.000000
154400.000000
151200.000000
156000.000000
152200.000000
156900.000000
156500.000000
151400.000000
152800.000000
156500.000000
153500.000000
155600.000000
153300.000000
152000.000000
150100.000000
151800.000000
158400.000000
154700.000000
154500.000000
153500.000000
152200.000000
156900.000000
148300.000000
159300.000000
146600.000000
155100.000000
153700.000000
153800.000000
155300.000000
152200.000000
157100.000000
157900.000000
156400.000000
153600.000000
152000.000000
151400.000000
147700.000000
148700.000000
141500.000000
154100.000000
153800.000000
146700.000000
150200.000000
156500.000000
152500.000000
153700.000000
152900.000000
154400.000000
149600.000000
156300.000000
152500.000000
153800.000000
154400.000000
151900.000000
156800.000000
145500.000000
154600.000000
150500.000000
154400.000000
152400.000000
156400.000000
150200.000000
159500.000000
154200.000000
160100.000000
150400.000000
158700.000000
154100.000000
151100.000000
155400.000000

==> data/l2-failure.txt <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
27100.000000
134800.000000
168500.000000
156700.000000
173600.000000
162800.000000
148200.000000
150200.000000
151900.000000
159400.000000
144700.000000
161500.000000
154700.000000
146100.000000
156900.000000
154200.000000
159100.000000
156400.000000
158400.000000
155900.000000
151300.000000
150600.000000
150200.000000
161900.000000
159300.000000
166300.000000
158600.000000
153000.000000
152900.000000
148900.000000
155400.000000
153700.000000
154000.000000
157000.000000
154300.000000
153700.000000
152500.000000
143900.000000
148600.000000
158900.000000
157700.000000
170400.000000
156400.000000
155500.000000
157000.000000
151900.000000
154600.000000
156800.000000
156300.000000
159500.000000
156300.000000
158200.000000
151700.000000
152800.000000
159500.000000
155100.000000
152000.000000
154300.000000
153500.000000
155500.000000
150900.000000
149900.000000
149400.000000
153900.000000
151700.000000
149600.000000
151500.000000
150200.000000
143600.000000
145700.000000
150700.000000
155000.000000
160400.000000
156600.000000
164300.000000
158800.000000
156300.000000
159800.000000
154500.000000
153900.000000
150700.000000
149400.000000
151100.000000
151300.000000
154700.000000
154100.000000
158100.000000
153000.000000
152900.000000
151700.000000
151900.000000
151600.000000
158500.000000
156600.000000
144800.000000
154200.000000
139200.000000
147200.000000
150300.000000
144500.000000
151700.000000
147600.000000
152700.000000
152500.000000
150600.000000
151500.000000
159900.000000
155400.000000
158800.000000
159000.000000
157900.000000
162400.000000
158300.000000
154600.000000
160200.000000
147000.000000
158700.000000
151600.000000
156800.000000
159200.000000
150500.000000
147500.000000
153500.000000
149100.000000
156100.000000
156200.000000
153400.000000
153500.000000
151500.000000
149600.000000
161100.000000
154400.000000
153600.000000
154900.000000
158200.000000
160500.000000
159600.000000
150800.000000
154100.000000
144500.000000
155200.000000
154000.000000
153400.000000
147800.000000
150300.000000
150600.000000
151500.000000
150200.000000
153900.000000
151200.000000
158300.000000
156000.000000
156800.000000
146100.000000
152600.000000
144100.000000
150700.000000
156300.000000
158600.000000
159300.000000
150200.000000
129600.000000
163300.000000
152100.000000
158500.000000
150200.000000
153200.000000
154800.000000
148200.000000
148300.000000
149800.000000
149700.000000
150900.000000
153500.000000
151300.000000
149000.000000
151800.000000
150800.000000
153800.000000
148800.000000
148100.000000
154400.000000
148900.000000
154200.000000
148900.000000
153900.000000
148600.000000
156000.000000
150700.000000
156200.000000
159700.000000
157200.000000
153900.000000
153400.000000
159300.000000
150900.000000
158400.000000
152300.000000
149200.000000
148500.000000
146900.000000
152500.000000
145600.000000
147000.000000
142500.000000
150700.000000
156000.000000
152200.000000
153000.000000
151900.000000
151200.000000
150500.000000
153700.000000
158300.000000
151200.000000
158200.000000
155400.000000
152600.000000
156500.000000
152400.000000
152100.000000
161700.000000
153700.000000
158900.000000
153800.000000
155100.000000
152700.000000
162200.000000
148100.000000
159400.000000
157300.000000
151700.000000
153900.000000
156100.000000
151600.000000
153900.000000
154300.000000
151300.000000
158900.000000
151500.000000
150900.000000
156900.000000
152300.000000
153600.000000
154500.000000
158900.000000
156400.000000
152500.000000
158800.000000
154700.000000
154300.000000
158100.000000
150300.000000
154300.000000
151300.000000
151400.000000
152200.000000
158700.000000
150500.000000
152600.000000
148200.000000
149200.000000
149400.000000
147200.000000
147000.000000
137900.000000
154100.000000
154700.000000
148900.000000
153700.000000
150100.000000
150200.000000
148900.000000
153200.000000
147200.000000
145800.000000
152000.000000
150600.000000
149000.000000
153000.000000
152200.000000
152600.000000
156700.000000
156900.000000
154800.000000
153000.000000
157000.000000
148900.000000
157000.000000
154400.000000
154800.000000
151300.000000
156000.000000
156100.000000
156200.000000
147300.000000
158000.000000
156000.000000
156200.000000
155600.000000
156600.000000
159700.000000
155800.000000
154900.000000
158300.000000
153200.000000
153800.000000
157600.000000
163100.000000
147200.000000
156900.000000
156600.000000
149600.000000
161800.000000
151100.000000
158200.000000
153500.000000
154900.000000
157100.000000
154100.000000
152600.000000
150500.000000
161100.000000
151600.000000
150200.000000
157200.000000
153300.000000
158500.000000
153700.000000
153900.000000
155300.000000
158100.000000
159400.000000
154800.000000
153000.000000
150800.000000
157000.000000
154900.000000
154700.000000
155100.000000
160500.000000
154600.000000
151500.000000
158300.000000
158500.000000
150600.000000
159100.000000
159200.000000
155300.000000
150500.000000
152900.000000
151400.000000
155800.000000
153500.000000
160400.000000
154000.000000
157000.000000
152400.000000
158400.000000
157700.000000
154600.000000
159000.000000
156300.000000
156200.000000
157400.000000
157100.000000
150000.000000
156300.000000
151100.000000
157200.000000
153400.000000
156900.000000
152100.000000
156000.000000
157000.000000
150600.000000
161800.000000
152900.000000
157000.000000
158200.000000
157800.000000
148300.000000
152400.000000
154900.000000
151600.000000
156100.000000
147100.000000
155600.000000
148500.000000
161800.000000
158700.000000
156700.000000
155900.000000
155100.000000
157200.000000
152500.000000
153300.000000
156000.000000
156500.000000
150700.000000
160400.000000
152900.000000
151600.000000
158400.000000
152000.000000
154500.000000
153500.000000
154400.000000
152300.000000
154000.000000
152700.000000
150300.000000
150500.000000
154200.000000
153900.000000
149700.000000
156300.000000
155000.000000
155300.000000
150400.000000
153700.000000
161400.000000
148000.000000
150100.000000
152900.000000
153900.000000
155800.000000
154000.000000
154300.000000
152100.000000
156300.000000
154500.000000
152500.000000
144200.000000
159200.000000
150400.000000
150500.000000
155400.000000
156600.000000
155800.000000
165100.000000
149900.000000
160200.000000
153200.000000
161800.000000
153900.000000
160200.000000
152600.000000
154900.000000
154000.000000
152400.000000
159200.000000
153100.000000
153000.000000
153700.000000
151800.000000
156300.000000
157100.000000
148400.000000
154800.000000
155400.000000
155600.000000
151200.000000
157600.000000
154300.000000
157400.000000
156500.000000
153400.000000
157800.000000
153000.000000
162100.000000
151500.000000
152800.000000
159300.000000
158100.000000
159000.000000
156100.000000
154300.000000
158600.000000
159500.000000
154300.000000
154400.000000
150200.000000
157700.000000
159700.000000
154700.000000
149900.000000
157800.000000
159400.000000
154100.000000
153500.000000
157600.000000
148600.000000
156700.000000
152600.000000
158200.000000
152300.000000
152200.000000
158200.000000
152300.000000
152100.000000
158700.000000
154500.000000
151800.000000
155600.000000
155900.000000
152500.000000
152000.000000
159700.000000
155900.000000
160500.000000
148400.000000
157000.000000
154400.000000
156400.000000
161300.000000
150800.000000
155200.000000
157600.000000
156500.000000
153900.000000
159900.000000
151600.000000
157600.000000
153500.000000
153100.000000
157800.000000
156400.000000
153600.000000
152700.000000
160600.000000
159200.000000
157800.000000
156800.000000
156500.000000
151800.000000
146100.000000
157200.000000
154800.000000
149400.000000
153000.000000
151900.000000
153600.000000
151100.000000
151600.000000
152600.000000
148700.000000
146200.000000
153000.000000
148800.000000
152900.000000
151900.000000
152200.000000
154300.000000
152200.000000
155500.000000
153600.000000
157400.000000
156900.000000
150300.000000
154400.000000
159000.000000
153400.000000
157900.000000
158500.000000
158300.000000
155200.000000
154600.000000
162300.000000
154700.000000
154600.000000
149100.000000
155800.000000
149700.000000
154300.000000
157800.000000
159400.000000
156300.000000
155100.000000
153800.000000
148600.000000
154800.000000
154200.000000
153200.000000
157900.000000
152700.000000
155700.000000
153300.000000
156900.000000
153700.000000
153500.000000
153000.000000
158200.000000
153100.000000
158600.000000
159900.000000
157100.000000
154400.000000
155900.000000
159800.000000
159100.000000
151300.000000
156000.000000
156700.000000
150300.000000
162300.000000
154600.000000
147100.000000
154300.000000
157000.000000
159300.000000
156900.000000
154400.000000
151800.000000
155900.000000
156800.000000
150900.000000
160200.000000
152600.000000
151900.000000
159500.000000
155800.000000
156800.000000
146600.000000
155600.000000
153300.000000
156800.000000
154400.000000
152700.000000
155700.000000
152700.000000
154900.000000
154600.000000
158600.000000
154600.000000
154900.000000
157800.000000
152500.000000
155200.000000
155700.000000
158500.000000
155600.000000
148400.000000
156100.000000
158200.000000
159000.000000
152300.000000
157800.000000
146800.000000
160600.000000
145600.000000
154400.000000
156100.000000
155900.000000
156800.000000
156300.000000
155800.000000
153700.000000
148600.000000
163400.000000
151200.000000
156000.000000
149100.000000
158800.000000
153300.000000
156300.000000
150000.000000
159600.000000
149900.000000
155800.000000
155500.000000
153500.000000
156000.000000
159200.000000
155900.000000
156800.000000
156700.000000
153700.000000
155900.000000
155000.000000
156200.000000
156600.000000
158800.000000
154500.000000
154400.000000
154600.000000
152700.000000
155000.000000
154200.000000
159500.000000
151500.000000
160500.000000
157500.000000
152200.000000
159600.000000
152200.000000
154000.000000
155200.000000
153400.000000
157300.000000
149700.000000
154400.000000
151100.000000
158600.000000
155600.000000
148300.000000
161900.000000
154000.000000
150700.000000
149600.000000
158700.000000
151800.000000
152400.000000
154400.000000
157600.000000
156300.000000
152500.000000
156700.000000
154200.000000
157700.000000
153000.000000
147100.000000
156000.000000
157600.000000
152200.000000
151600.000000
159600.000000
152600.000000
156200.000000
147300.000000
154300.000000
154900.000000
153800.000000
155300.000000
154200.000000
154200.000000
158000.000000
153500.000000
154700.000000
153500.000000
158000.000000
154500.000000
152900.000000
157500.000000
155100.000000
157700.000000
159100.000000
156900.000000
154200.000000
156200.000000
154200.000000
155300.000000
154000.000000
157900.000000
148000.000000
151800.000000
155700.000000
158700.000000
146600.000000
154500.000000
150700.000000
154300.000000
152800.000000
153500.000000
144400.000000
152600.000000
150100.000000
154600.000000
151200.000000
151000.000000
156600.000000
151000.000000
154800.000000
161100.000000
151200.000000
154700.000000
155200.000000
160100.000000
149800.000000
156000.000000
158100.000000
156200.000000
155900.000000
151900.000000
154600.000000
157700.000000
151600.000000
155600.000000
153900.000000
154300.000000
155000.000000
154500.000000
152500.000000
157800.000000
155400.000000
155600.000000
161200.000000
154800.000000
153900.000000
157700.000000
157300.000000
152000.000000
156700.000000
159500.000000
153800.000000
151100.000000
152700.000000
157200.000000
149300.000000
146300.000000
157600.000000
152800.000000
154100.000000
151700.000000
155500.000000
155000.000000
153900.000000
153100.000000
147300.000000
160000.000000
148400.000000
156000.000000
155300.000000
155600.000000
154800.000000
154500.000000
156300.000000
157000.000000
153200.000000
159400.000000
148800.000000
159800.000000
153800.000000
149700.000000
155000.000000
148300.000000
155300.000000
154800.000000
154300.000000
155300.000000
152500.000000
159200.000000
149600.000000
151700.000000
154800.000000
153200.000000
156400.000000
153300.000000
153200.000000
156300.000000
158200.000000
151200.000000
155900.000000
159500.000000
152400.000000
160200.000000
154300.000000
152400.000000
162000.000000
153100.000000
153200.000000
154500.000000
149300.000000
148600.000000
149500.000000
153800.000000
155300.000000
152700.000000
153600.000000
154000.000000
155300.000000
154900.000000
148200.000000
154300.000000
153000.000000
148500.000000
155600.000000
152800.000000
159800.000000
155700.000000
152900.000000
150400.000000
156200.000000
150300.000000
150900.000000
158600.000000
145700.000000
160400.000000
153200.000000
156900.000000
155900.000000
151900.000000
160500.000000
151800.000000
153800.000000
150200.000000
160500.000000
157800.000000
154000.000000
153300.000000
154500.000000
152900.000000
153100.000000
151100.000000
156700.000000
154100.000000
158800.000000
155500.000000
155800.000000
152200.000000
159600.000000
155700.000000
159700.000000
153300.000000
153300.000000
159600.000000
150100.000000
158700.000000
155200.000000
155100.000000
156900.000000
152800.000000
154100.000000
153100.000000
161100.000000
156700.000000
157000.000000
150000.000000
157800.000000
158200.000000
152600.000000
151300.000000
157200.000000
152200.000000
156000.000000
153600.000000
162900.000000
155500.000000
150300.000000
154300.000000
155200.000000
158200.000000
155900.000000
154400.000000
153900.000000
158300.000000
151700.000000
160600.000000
152000.000000
153300.000000
156300.000000
156900.000000
154700.000000
155900.000000
154800.000000
156200.000000
158200.000000
151500.000000
159400.000000
150900.000000
156100.000000
158700.000000
155900.000000
154500.000000
157300.000000
157200.000000
155200.000000
155000.000000
156200.000000
151300.000000
160800.000000
148700.000000
162800.000000
152100.000000
151000.000000
156500.000000
155300.000000
156400.000000
156500.000000
153800.000000
157100.000000
152600.000000
156400.000000
160600.000000
154900.000000
157700.000000
153600.000000
157400.000000
154900.000000
154100.000000
158900.000000
147000.000000
160700.000000
153800.000000
154200.000000
158100.000000
151900.000000
149600.000000
154000.000000
160200.000000
151400.000000
155500.000000
153900.000000
154700.000000
159600.000000
152300.000000
155300.000000
156700.000000
153400.000000
152400.000000
157000.000000
153200.000000
150900.000000
158000.000000
156000.000000
154000.000000
153400.000000
153400.000000
156200.000000
159300.000000
155100.000000
160800.000000
147900.000000
154400.000000
153500.000000
152900.000000
151700.000000
156000.000000
156100.000000
159600.000000
153900.000000
157100.000000
150800.000000
157100.000000
154100.000000
154800.000000
155600.000000
153300.000000
157900.000000
156800.000000
158200.000000
154400.000000
157900.000000
154300.000000
155000.000000
158500.000000
152800.000000
159700.000000
153900.000000
154400.000000
154700.000000
154100.000000
151700.000000
155200.000000
154600.000000
159100.000000
156400.000000
148500.000000
156200.000000
153700.000000
151200.000000
156200.000000
153400.000000
152000.000000
155500.000000
152000.000000
160900.000000
152100.000000
154000.000000
150100.000000
150400.000000
153200.000000
156700.000000
156800.000000
157100.000000
154900.000000
153700.000000
156900.000000
153500.000000
157800.000000
147700.000000
151400.000000
152100.000000
156600.000000
158100.000000
155100.000000
156600.000000
154400.000000
152900.000000
158400.000000
150300.000000
157900.000000
154500.000000
155700.000000
154600.000000
153000.000000
160300.000000
154400.000000
149200.000000
157700.000000
152300.000000
158000.000000
157000.000000
149400.000000
155000.000000
155400.000000
157800.000000
151000.000000
159800.000000
150700.000000
153200.000000
157200.000000
158100.000000
154800.000000
151200.000000
156900.000000
150400.000000
158900.000000
156500.000000
149500.000000
155800.000000
153800.000000
155100.000000
159400.000000
155400.000000
155100.000000
154800.000000
155100.000000
157000.000000
154200.000000
159400.000000
151700.000000
153200.000000
161600.000000
156600.000000
155100.000000
149100.000000
163200.000000
152700.000000
162100.000000
153000.000000
157800.000000
149000.000000
156900.000000
160800.000000
153400.000000
153400.000000
157000.000000
156800.000000
154800.000000
158400.000000
152000.000000
154700.000000
154400.000000
156500.000000
152300.000000
156500.000000
160600.000000
151000.000000
157600.000000
155200.000000
156400.000000
153000.000000
156100.000000
151400.000000
158100.000000
158600.000000
148600.000000
156100.000000
156800.000000
156900.000000
152700.000000
153400.000000
154600.000000
157500.000000
151500.000000
154400.000000
155700.000000
157900.000000
151400.000000
154400.000000
157400.000000
155000.000000
159800.000000
157700.000000
150500.000000
153200.000000
152100.000000
158200.000000
155000.000000
151700.000000
154300.000000
156300.000000
156800.000000
154500.000000
155300.000000
152900.000000
148200.000000
155200.000000
150200.000000
156900.000000
154400.000000
154600.000000
155000.000000
156600.000000
152500.000000
151900.000000
154200.000000
153800.000000
153700.000000
149900.000000
154400.000000
152300.000000
151700.000000
154300.000000
151000.000000
154900.000000
152400.000000
159900.000000
149000.000000
156100.000000
157500.000000
152700.000000
153700.000000
152700.000000
155000.000000
152300.000000
156400.000000
157300.000000
157400.000000
155200.000000
153200.000000
156300.000000
152100.000000
154400.000000
156400.000000
153300.000000
154500.000000
153500.000000
160300.000000
157800.000000
148900.000000
153800.000000
155400.000000
150800.000000
156800.000000
153700.000000
154800.000000
149100.000000
153600.000000
154700.000000
152600.000000
155500.000000
153300.000000
152900.000000
154600.000000
159000.000000
145600.000000
150800.000000
150200.000000
159800.000000
153000.000000
153300.000000
147900.000000
153500.000000
157200.000000
154700.000000
154900.000000
154400.000000
155100.000000
153300.000000
151100.000000
156000.000000
153900.000000
149600.000000
155300.000000
158300.000000
156800.000000
150400.000000
156300.000000
154800.000000
158200.000000
151000.000000
157900.000000
154100.000000
151000.000000
154700.000000
156300.000000
155700.000000
156300.000000
150600.000000
158300.000000
156400.000000
150400.000000
156100.000000
158400.000000
154000.000000
152000.000000
155100.000000
150400.000000
153000.000000
155400.000000
159100.000000
149600.000000
153400.000000
155000.000000
150300.000000
153200.000000
156300.000000
154200.000000
158400.000000
154700.000000
158000.000000
156100.000000
154800.000000
157800.000000
160100.000000
154200.000000
155500.000000
155800.000000
151400.000000
156700.000000
159400.000000
153700.000000
154200.000000
154600.000000
151300.000000
159600.000000
151300.000000
147700.000000
151000.000000
155600.000000
151500.000000
152500.000000
154700.000000
156200.000000
152400.000000
154600.000000
154500.000000
154500.000000
154000.000000
156300.000000
150300.000000
150200.000000
150700.000000
154700.000000
155700.000000
153200.000000
162300.000000
151500.000000
154400.000000
157000.000000
151400.000000
153400.000000
161600.000000
156200.000000
151300.000000
154200.000000
153700.000000
159600.000000
151100.000000
151100.000000
160900.000000
150600.000000
159100.000000
153100.000000
157600.000000
152900.000000
151100.000000
158400.000000
155900.000000
158000.000000
152000.000000
160600.000000
152900.000000
158300.000000
157900.000000
155100.000000
160200.000000
158900.000000
152000.000000
154400.000000
152700.000000
154500.000000
152400.000000
163300.000000
150600.000000
154800.000000
154200.000000
155700.000000
155000.000000
153400.000000
156600.000000
149400.000000
156400.000000
152900.000000
155000.000000
155600.000000
152400.000000
154300.000000
155600.000000
161100.000000
155300.000000
154800.000000
161200.000000
152200.000000
153400.000000
158800.000000
155900.000000
156300.000000
152600.000000
158500.000000
154200.000000
154900.000000
154800.000000
155200.000000
154500.000000
157500.000000
153700.000000
148600.000000
149500.000000
155000.000000
147100.000000
154400.000000
150200.000000
153500.000000
153100.000000
156400.000000
153800.000000
154200.000000
153300.000000
156600.000000
151800.000000
152900.000000
160300.000000
149000.000000
157200.000000
150500.000000
154900.000000
151900.000000
153900.000000
156500.000000
153400.000000
150200.000000
154700.000000
151800.000000
150900.000000
152800.000000
155300.000000
154300.000000
156200.000000
150800.000000
158700.000000
156200.000000
153700.000000
156400.000000
154200.000000
150100.000000
155700.000000
160200.000000
151200.000000
152500.000000
157400.000000
151000.000000
157500.000000
153600.000000
149900.000000
156300.000000
146900.000000
156300.000000
152600.000000
156600.000000
152700.000000
156000.000000
153800.000000
150800.000000
150800.000000
152900.000000
144800.000000
139800.000000
157100.000000
143900.000000
146300.000000
143500.000000
140500.000000
155400.000000
153400.000000
154600.000000
152100.000000
154800.000000
146800.000000
140700.000000
155000.000000
162000.000000
149000.000000
146000.000000
145900.000000
147500.000000
152300.000000
151100.000000
149200.000000
160400.000000
154500.000000
158400.000000
159700.000000
154000.000000
153000.000000
150900.000000
152100.000000
158200.000000
162700.000000
154100.000000
153800.000000
147200.000000
154300.000000
158100.000000
157100.000000
147000.000000
160600.000000


==> data/l3-failure.txt <==
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
11300.000000
118900.000000
162300.000000
179600.000000
160800.000000
152700.000000
149300.000000
149000.000000
154100.000000
154800.000000
157600.000000
157000.000000
156900.000000
163900.000000
151700.000000
152400.000000
148200.000000
151000.000000
151300.000000
167200.000000
152400.000000
143200.000000
152800.000000
161000.000000
164200.000000
157900.000000
164100.000000
152500.000000
153600.000000
150400.000000
156100.000000
155000.000000
151200.000000
151800.000000
155100.000000
152900.000000
155900.000000
156100.000000
152800.000000
155900.000000
152800.000000
164000.000000
155500.000000
158600.000000
152000.000000
150300.000000
154000.000000
151200.000000
155600.000000
152900.000000
166500.000000
153900.000000
159900.000000
147000.000000
154300.000000
158000.000000
145900.000000
158600.000000
158700.000000
155400.000000
155600.000000
156000.000000
153700.000000
147500.000000
147900.000000
146600.000000
146100.000000
150500.000000
144800.000000
154100.000000
149900.000000
151300.000000
163600.000000
155000.000000
158700.000000
153800.000000
154900.000000
151600.000000
157800.000000
154300.000000
153100.000000
155800.000000
155700.000000
160300.000000
151800.000000
160800.000000
154500.000000
156200.000000
157600.000000
154200.000000
145900.000000
146600.000000
158400.000000
150300.000000
151400.000000
155100.000000
148900.000000
146300.000000
153100.000000
146100.000000
145500.000000
151600.000000
157300.000000
150900.000000
153500.000000
150800.000000
155000.000000
155500.000000
151100.000000
158300.000000
153600.000000
157100.000000
152400.000000
155900.000000
159700.000000
154500.000000
158800.000000
161700.000000
153200.000000
150500.000000
155500.000000
152800.000000
149300.000000
154400.000000
147300.000000
154100.000000
151700.000000
159800.000000
152700.000000
150600.000000
155200.000000
154300.000000
152000.000000
157800.000000
159200.000000
153900.000000
156700.000000
152700.000000
148700.000000
154900.000000
151900.000000
156100.000000
153000.000000
157600.000000
157000.000000
151900.000000
152900.000000
157900.000000
152000.000000
152700.000000
156100.000000
153200.000000
154700.000000
147500.000000
152300.000000
157900.000000
154100.000000
152800.000000
146300.000000
139000.000000
158300.000000
147600.000000
155800.000000
150000.000000
148600.000000
152500.000000
150100.000000
154700.000000
149700.000000
152500.000000
154900.000000
150900.000000
155000.000000
155000.000000
150600.000000
151300.000000
154900.000000
155300.000000
151500.000000
154900.000000
153800.000000
156800.000000
145100.000000
158100.000000
150100.000000
151900.000000
143900.000000
146900.000000
143300.000000
154800.000000
153800.000000
152800.000000
153200.000000
156900.000000
150200.000000
155100.000000
150500.000000
146800.000000
151000.000000
148000.000000
152000.000000
141000.000000
150000.000000
149000.000000
147600.000000
153100.000000
146600.000000
156200.000000
153800.000000
152300.000000
155500.000000
149000.000000
157100.000000
150300.000000
157100.000000
152700.000000
157900.000000
157700.000000
156500.000000
161800.000000
152700.000000
162300.000000
153700.000000
156700.000000
157900.000000
153900.000000
156500.000000
151400.000000
154200.000000
151500.000000
152600.000000
151700.000000
154400.000000
153100.000000
151800.000000
156800.000000
153100.000000
156500.000000
152500.000000
156200.000000
158600.000000
150800.000000
151300.000000
159800.000000
155000.000000
157100.000000
156200.000000
150100.000000
155300.000000
155900.000000
154200.000000
159400.000000
153400.000000
148500.000000
156600.000000
153400.000000
153800.000000
153200.000000
158500.000000
155300.000000
154300.000000
151700.000000
159200.000000
150400.000000
154700.000000
155700.000000
153900.000000
148100.000000
149900.000000
151500.000000
143900.000000
147500.000000
151100.000000
144500.000000
151700.000000
148000.000000
146100.000000
149500.000000
148700.000000
156000.000000
148700.000000
158500.000000
157200.000000
155100.000000
154700.000000
157900.000000
154900.000000
153700.000000
156100.000000
156300.000000
152300.000000
153700.000000
157700.000000
153100.000000
144800.000000
153500.000000
157100.000000
152100.000000
158600.000000
150200.000000
157300.000000
152800.000000
156700.000000
151400.000000
154500.000000
157600.000000
155500.000000
157300.000000
152800.000000
157200.000000
155900.000000
153300.000000
156500.000000
160100.000000
160200.000000
158400.000000
152100.000000
159400.000000
151800.000000
148400.000000
161900.000000
148100.000000
153900.000000
153000.000000
153900.000000
153100.000000
148800.000000
151800.000000
152900.000000
153800.000000
156100.000000
157000.000000
154900.000000
156600.000000
152200.000000
156500.000000
157600.000000
151200.000000
155900.000000
160900.000000
154100.000000
156200.000000
153600.000000
151500.000000
153200.000000
155500.000000
153000.000000
150800.000000
155500.000000
160600.000000
156800.000000
150600.000000
154700.000000
159100.000000
153500.000000
157200.000000
152100.000000
159600.000000
157000.000000
158500.000000
154100.000000
156900.000000
150800.000000
157500.000000
162400.000000
154900.000000
155300.000000
149500.000000
158800.000000
157300.000000
150400.000000
157500.000000
151700.000000
164200.000000
150600.000000
156100.000000
162000.000000
149000.000000
162600.000000
152900.000000
156000.000000
151100.000000
160100.000000
158800.000000
151100.000000
155100.000000
155700.000000
156200.000000
150800.000000
155900.000000
151200.000000
157700.000000
158700.000000
157500.000000
158200.000000
154200.000000
154400.000000
152700.000000
156600.000000
148900.000000
157800.000000
156000.000000
156600.000000
158000.000000
153000.000000
150900.000000
150400.000000
158700.000000
148900.000000
158000.000000
151900.000000
150400.000000
155300.000000
151900.000000
150100.000000
151900.000000
156000.000000
150600.000000
157100.000000
156200.000000
153800.000000
152700.000000
155300.000000
150100.000000
153600.000000
156400.000000
150500.000000
155800.000000
147200.000000
161000.000000
150500.000000
150400.000000
149400.000000
154900.000000
155500.000000
154400.000000
155200.000000
152500.000000
156700.000000
155600.000000
154400.000000
155200.000000
157900.000000
152200.000000
155600.000000
155100.000000
161600.000000
162900.000000
153300.000000
156000.000000
160100.000000
149300.000000
154000.000000
149300.000000
158200.000000
155000.000000
153600.000000
154000.000000
153000.000000
152500.000000
157300.000000
154400.000000
157300.000000
154900.000000
151000.000000
158400.000000
159300.000000
161200.000000
153200.000000
158100.000000
150600.000000
158900.000000
155900.000000
157500.000000
151300.000000
154300.000000
152100.000000
151400.000000
164100.000000
149700.000000
157600.000000
160400.000000
154300.000000
152200.000000
157500.000000
154900.000000
154700.000000
156400.000000
154300.000000
156100.000000
154300.000000
157100.000000
155400.000000
154700.000000
158500.000000
152800.000000
152600.000000
148400.000000
158100.000000
158100.000000
160000.000000
149500.000000
151100.000000
157400.000000
152200.000000
153400.000000
159800.000000
150000.000000
150100.000000
165500.000000
153700.000000
157900.000000
156100.000000
158200.000000
155900.000000
156500.000000
150600.000000
151900.000000
151000.000000
151100.000000
162700.000000
150400.000000
154600.000000
154900.000000
155500.000000
159200.000000
157600.000000
157500.000000
151000.000000
162500.000000
156100.000000
151200.000000
160800.000000
156200.000000
149400.000000
161700.000000
157900.000000
153000.000000
158000.000000
149600.000000
154300.000000
155700.000000
153700.000000
148800.000000
152800.000000
152900.000000
149800.000000
154400.000000
152900.000000
150600.000000
150700.000000
156100.000000
152100.000000
156200.000000
151900.000000
152700.000000
154900.000000
153200.000000
154600.000000
154000.000000
156300.000000
157400.000000
156800.000000
155300.000000
157700.000000
159000.000000
155800.000000
155300.000000
157900.000000
154000.000000
156600.000000
159800.000000
155800.000000
156700.000000
155300.000000
155500.000000
155800.000000
155300.000000
152100.000000
153000.000000
158300.000000
151000.000000
153500.000000
157100.000000
155900.000000
153700.000000
155100.000000
153900.000000
154100.000000
161000.000000
150900.000000
161200.000000
151300.000000
155800.000000
158200.000000
150600.000000
157700.000000
155800.000000
148500.000000
160500.000000
154800.000000
156500.000000
154100.000000
154200.000000
157400.000000
154100.000000
158700.000000
154200.000000
155100.000000
152000.000000
155800.000000
151600.000000
158100.000000
159600.000000
158700.000000
156200.000000
150600.000000
157800.000000
159200.000000
155900.000000
150400.000000
155500.000000
149600.000000
153700.000000
156000.000000
149100.000000
150400.000000
160700.000000
154900.000000
147000.000000
154500.000000
154400.000000
156800.000000
153500.000000
153300.000000
158000.000000
154900.000000
156400.000000
157400.000000
154500.000000
152900.000000
154500.000000
155500.000000
153000.000000
153200.000000
161800.000000
152700.000000
153800.000000
158500.000000
151200.000000
156200.000000
150600.000000
153800.000000
160300.000000
157100.000000
154100.000000
153700.000000
157300.000000
156700.000000
152800.000000
154600.000000
160400.000000
153600.000000
157000.000000
153000.000000
154200.000000
156200.000000
154600.000000
157700.000000
153100.000000
158900.000000
154000.000000
153500.000000
153000.000000
159200.000000
156400.000000
158100.000000
153300.000000
157400.000000
156100.000000
158800.000000
154900.000000
157700.000000
155100.000000
156300.000000
155000.000000
155000.000000
155000.000000
152800.000000
158000.000000
161100.000000
146500.000000
159900.000000
154300.000000
153800.000000
152700.000000
157200.000000
155000.000000
154600.000000
155000.000000
157000.000000
157300.000000
154100.000000
157500.000000
151000.000000
158400.000000
152700.000000
152900.000000
161500.000000
152000.000000
152800.000000
156500.000000
157300.000000
153600.000000
156300.000000
158000.000000
153100.000000
155900.000000
151400.000000
151800.000000
156200.000000
149200.000000
152200.000000
153100.000000
156500.000000
152700.000000
154400.000000
153200.000000
152000.000000
163500.000000
149600.000000
153600.000000
156600.000000
151500.000000
160300.000000
152400.000000
156400.000000
152400.000000
156400.000000
155500.000000
155300.000000
154200.000000
152600.000000
156000.000000
156900.000000
151500.000000
159000.000000
152900.000000
157900.000000
156500.000000
157900.000000
156100.000000
153500.000000
156400.000000
158800.000000
153200.000000
156400.000000
156300.000000
152900.000000
157500.000000
149500.000000
147900.000000
142900.000000
153200.000000
146300.000000
146800.000000
155900.000000
155200.000000
151100.000000
151000.000000
155100.000000
153100.000000
155100.000000
153300.000000
157300.000000
156600.000000
154200.000000
155300.000000
159000.000000
150700.000000
155500.000000
153700.000000
159900.000000
156400.000000
155100.000000
153300.000000
152700.000000
156000.000000
154800.000000
156100.000000
156500.000000
155900.000000
154000.000000
157800.000000
160500.000000
155900.000000
147400.000000
155400.000000
152300.000000
153300.000000
155200.000000
144500.000000
162500.000000
151500.000000
151000.000000
155400.000000
145800.000000
156000.000000
150100.000000
152600.000000
154900.000000
154900.000000
152200.000000
147900.000000
151200.000000
148400.000000
157500.000000
154300.000000
156200.000000
155000.000000
152100.000000
160100.000000
152200.000000
157200.000000
155500.000000
154600.000000
152700.000000
157800.000000
158800.000000
152100.000000
151000.000000
157500.000000
158700.000000
152200.000000
156800.000000
153600.000000
152200.000000
147800.000000
158600.000000
151200.000000
159300.000000
153800.000000
153600.000000
155100.000000
155200.000000
157200.000000
151100.000000
155800.000000
155600.000000
154900.000000
152400.000000
159600.000000
160900.000000
155100.000000
157600.000000
158200.000000
151100.000000
154500.000000
150400.000000
156000.000000
153300.000000
152100.000000
150100.000000
145600.000000
146500.000000
153300.000000
160200.000000
146000.000000
151800.000000
148500.000000
149000.000000
161700.000000
152800.000000
153800.000000
158700.000000
152100.000000
152300.000000
158300.000000
149200.000000
156200.000000
153300.000000
154900.000000
156400.000000
156300.000000
151700.000000
153900.000000
155900.000000
157900.000000
151400.000000
152600.000000
153000.000000
154000.000000
159300.000000
151900.000000
156500.000000
151600.000000
153600.000000
150300.000000
153900.000000
156400.000000
151900.000000
156700.000000
155500.000000
157300.000000
152200.000000
154500.000000
156600.000000
158100.000000
152200.000000
153800.000000
153600.000000
153900.000000
155300.000000
155500.000000
161900.000000
156200.000000
161900.000000
155700.000000
152600.000000
152200.000000
152900.000000
159300.000000
150500.000000
160200.000000
149200.000000
159000.000000
157100.000000
149200.000000
162300.000000
151500.000000
157900.000000
154100.000000
153400.000000
150100.000000
163100.000000
156600.000000
152200.000000
153300.000000
154500.000000
153400.000000
151100.000000
157800.000000
153300.000000
157600.000000
158700.000000
154500.000000
158900.000000
152800.000000
154400.000000
155200.000000
156600.000000
153800.000000
156300.000000
153400.000000
157400.000000
155200.000000
156100.000000
152900.000000
155100.000000
159600.000000
151900.000000
152600.000000
154000.000000
155400.000000
155100.000000
155800.000000
157400.000000
159800.000000
155600.000000
154200.000000
153100.000000
161700.000000
152000.000000
153300.000000
155900.000000
159300.000000
156000.000000
152200.000000
157600.000000
153800.000000
152200.000000
155400.000000
160600.000000
156500.000000
159300.000000
154300.000000
154000.000000
150600.000000
155200.000000
152000.000000
152700.000000
161900.000000
154800.000000
154100.000000
155500.000000
153200.000000
152800.000000
156500.000000
158100.000000
156800.000000
153800.000000
155400.000000
152400.000000
157800.000000
155100.000000
158100.000000
153900.000000
153300.000000
155400.000000
157700.000000
149800.000000
158600.000000
150700.000000
152100.000000
158600.000000
153500.000000
154000.000000
158100.000000
156200.000000
156500.000000
153900.000000
156000.000000
150100.000000
154700.000000
152600.000000
156700.000000
159400.000000
146200.000000
159000.000000
154600.000000
155400.000000
155100.000000
155300.000000
157000.000000
151700.000000
155800.000000
155400.000000
150500.000000
160100.000000
149000.000000
154700.000000
153300.000000
155300.000000
145400.000000
159300.000000
153600.000000
153500.000000
153300.000000
148200.000000
157800.000000
159300.000000
148800.000000
153600.000000
156700.000000
157600.000000
152900.000000
154300.000000
158600.000000
153400.000000
156500.000000
154000.000000
152200.000000
156100.000000
144800.000000
152700.000000
155900.000000
152000.000000
157200.000000
154700.000000
151000.000000
156800.000000
151300.000000
156800.000000
156500.000000
149800.000000
157800.000000
152300.000000
155400.000000
152600.000000
154500.000000
148600.000000
158400.000000
147200.000000
160700.000000
152400.000000
155200.000000
161400.000000
160900.000000
152000.000000
154800.000000
152800.000000
160100.000000
148300.000000
157500.000000
155400.000000
152500.000000
156100.000000
156700.000000
152000.000000
155700.000000
158300.000000
157600.000000
156200.000000
156300.000000
155400.000000
150900.000000
154700.000000
157000.000000
157100.000000
151800.000000
154000.000000
157900.000000
150200.000000
155500.000000
157300.000000
159000.000000
151400.000000
150800.000000
159400.000000
155100.000000
154800.000000
157500.000000
157300.000000
154500.000000
150500.000000
153000.000000
159100.000000
149800.000000
159600.000000
156400.000000
160300.000000
157400.000000
156300.000000
153200.000000
151100.000000
157900.000000
153300.000000
155900.000000
156300.000000
157400.000000
152000.000000
161000.000000
152900.000000
159300.000000
151500.000000
162300.000000
154300.000000
155800.000000
157700.000000
153000.000000
153700.000000
153600.000000
161700.000000
155800.000000
158800.000000
152000.000000
158700.000000
150100.000000
150800.000000
160000.000000
150700.000000
161800.000000
154600.000000
154400.000000
162600.000000
153600.000000
152000.000000
153800.000000
157900.000000
157000.000000
150500.000000
156600.000000
154800.000000
156000.000000
153400.000000
156600.000000
153600.000000
154300.000000
150600.000000
153900.000000
155400.000000
155100.000000
154000.000000
149700.000000
153900.000000
150600.000000
154600.000000
156100.000000
155400.000000
145600.000000
157600.000000
154100.000000
158400.000000
158000.000000
152900.000000
156600.000000
155800.000000
152900.000000
157000.000000
148100.000000
154500.000000
152700.000000
157300.000000
149200.000000
162200.000000
151400.000000
150700.000000
151800.000000
155000.000000
154700.000000
155100.000000
152600.000000
150300.000000
149000.000000
157500.000000
155200.000000
151000.000000
154900.000000
155500.000000
151700.000000
154200.000000
161300.000000
151000.000000
155900.000000
155600.000000
154300.000000
160700.000000
150400.000000
155000.000000
154800.000000
155700.000000
153300.000000
159500.000000
156900.000000
152200.000000
155400.000000
154000.000000
155100.000000
155900.000000
152800.000000
147200.000000
150500.000000
151500.000000
155000.000000
155800.000000
154200.000000
152300.000000
160100.000000
153700.000000
160200.000000
152300.000000
155800.000000
152700.000000
156100.000000
152000.000000
148900.000000
152500.000000
150700.000000
151900.000000
158700.000000
152500.000000
154000.000000
155000.000000
152800.000000
151000.000000
154200.000000
155600.000000
150300.000000
153500.000000
153400.000000
154100.000000
151800.000000
154400.000000
155600.000000
155100.000000
155400.000000
154500.000000
151700.000000
157000.000000
158400.000000
152500.000000
153300.000000
156500.000000
156200.000000
159400.000000
154300.000000
155000.000000
154100.000000
154400.000000
155400.000000
151300.000000
158300.000000
154300.000000
154100.000000
150300.000000
153000.000000
153900.000000
154400.000000
153700.000000
157200.000000
148100.000000
154500.000000
159200.000000
154800.000000
151100.000000
158500.000000
149700.000000
152300.000000
153100.000000
127200.000000
119100.000000
115100.000000
118800.000000
123300.000000
121300.000000
113800.000000
119100.000000
116900.000000
111400.000000
119000.000000
113700.000000
126000.000000
127400.000000
118900.000000
118200.000000
120000.000000
119200.000000
125300.000000
123100.000000
121600.000000
124100.000000
119700.000000
122800.000000
123000.000000
119000.000000
116800.000000
126500.000000
121100.000000
118900.000000
119000.000000
121200.000000
116100.000000
120500.000000
123200.000000
118600.000000
120500.000000
117900.000000
114100.000000
118300.000000
112400.000000
117800.000000
118400.000000
119500.000000
118000.000000
127100.000000
116800.000000
118900.000000
119500.000000
120100.000000
120400.000000
109600.000000
112100.000000
115800.000000
112600.000000
108500.000000
117500.000000
113800.000000
121100.000000
120200.000000
112400.000000
115800.000000
119500.000000
117500.000000
116200.000000
113600.000000
115100.000000
120900.000000
116300.000000
115500.000000
118000.000000
119900.000000
119900.000000
116000.000000
120500.000000
117200.000000
112300.000000
117700.000000
117300.000000
116700.000000
117400.000000
118900.000000
115700.000000
118900.000000
115900.000000
118500.000000
117600.000000
117100.000000
117700.000000
114600.000000
117400.000000
119200.000000
115300.000000
115600.000000
119300.000000
112300.000000
119600.000000
119600.000000
114200.000000
124100.000000
111300.000000
111900.000000
120800.000000
114500.000000
116500.000000
117600.000000
119800.000000
117700.000000
118900.000000
113800.000000
122600.000000
121400.000000
110900.000000
120800.000000
116600.000000
110300.000000
121000.000000
112700.000000
119400.000000
114700.000000
116200.000000
115400.000000
116800.000000
111800.000000
111400.000000
110300.000000
115200.000000
117500.000000
122100.000000
112400.000000
119000.000000
116100.000000
112300.000000
115100.000000
116900.000000
113000.000000
119100.000000
119000.000000
114500.000000
120700.000000
117900.000000
115200.000000
122300.000000
108500.000000
122200.000000
117500.000000
115300.000000
114700.000000
117000.000000
107800.000000
115800.000000
114600.000000
118000.000000
113200.000000
115900.000000
119400.000000
116800.000000
115100.000000
116100.000000
111400.000000
118200.000000
115600.000000
117800.000000
117300.000000
116100.000000
117000.000000
117600.000000
108300.000000
121800.000000
113400.000000
117600.000000
113400.000000
116600.000000
117100.000000
119000.000000
122300.000000
113500.000000
120000.000000
119700.000000
116600.000000
116000.000000
114500.000000
118500.000000
116500.000000
110500.000000
121800.000000
119800.000000
122600.000000
117600.000000
120700.000000
112200.000000
119400.000000
119200.000000
119000.000000
114200.000000
118500.000000
115400.000000
114700.000000
118800.000000
115500.000000
113400.000000
116600.000000
115200.000000
122300.000000
120100.000000
116300.000000
121600.000000
113700.000000
113200.000000
112900.000000
121800.000000

